Evaluating ChatGPT-3.5 Efficiency in Solving Coding Problems of Different Complexity Levels: An Empirical Analysis

ChatGPT and other large language models (LLMs) promise to revolutionize software development by automatically generating code from program specifications. We assess the performance of ChatGPT's GPT-3.5-turbo model on LeetCode, a popular platform with algorithmic coding challenges for technical interview practice, across three difficulty levels: easy, medium, and hard. We test three main hypotheses. First, ChatGPT solves fewer problems as difficulty rises (Hypothesis 1). Second, prompt engineering improves ChatGPT's performance, with greater gains on easier problems and diminishing returns on harder ones (Hypothesis 2). Third, ChatGPT performs better in popular languages like Python, Java, and C++ than in less common ones like Elixir, Erlang, and Racket (Hypothesis 3). To investigate these hypotheses, we conduct automated experiments using Python scripts to generate prompts that instruct ChatGPT to create Python solutions. These solutions are stored and manually submitted on LeetCode to check their correctness. For Hypothesis 1, results show the GPT-3.5-turbo model successfully solves 92% of easy, 79% of medium, and 51% of hard problems. For Hypothesis 2, prompt engineering yields improvements: 14-29% for Chain of Thought Prompting, 38-60% by providing failed test cases in a second feedback prompt, and 33-58% by switching to GPT-4. From a random subset of problems ChatGPT solved in Python, it also solved 78% in Java, 50% in C++, and none in Elixir, Erlang, or Racket. These findings generally validate all three hypotheses.

==> TEquery389.txt <==
Write a python program to do the following please, and put this program in a json object as the value corresponding to the key 'code'.
You are given two strings `s` and `t`.

String `t` is generated by random shuffling string `s` and then add one more letter at a random position.

Return the letter that was added to `t`.


Example 1:
Input: s = "abcd", t = "abcde"
Output: "e"
Explanation: 'e' is the letter that was added.


Example 2:
Input: s = "", t = "y"
Output: "y"

Example 3:
Input: s = "a", t = "aa"
Output: "a"

Example 4:
Input: s = "ae", t = "aea"
Output: "a"

Constraints:
`0 <= s.length <= 1000`
`t.length == s.length + 1`
`s` and `t` consist of lower-case English letters.

Here is a test case that the previous program failed. Input s = "a" t = "aa" Output: null Expected: "a". Please write code with this test case in mind, and error in mind. 

Write code that fits the following template. Please put this program in a json object as the value corresponding to the key 'code'. The program should continue below the following lines:
class Solution:
    def findTheDifference(self, s: str, t: str) -> str:
        

==> query389.txt <==
You are asked to write a python program to do the following, as a two-step process. First write a pseudo-code for this program in natural language, taking into account what is the input, what is the desired output and look at the examples given. Analyze your pseudo-code for any possible mistakes and fix them in the following second step. In the second step, write a python program to do the following, and put this program in a json object as the value corresponding to the key 'code'.
You are given two strings `s` and `t`.

String `t` is generated by random shuffling string `s` and then add one more letter at a random position.

Return the letter that was added to `t`.


Example 1:
Input: s = "abcd", t = "abcde"
Output: "e"
Explanation: 'e' is the letter that was added.


Example 2:
Input: s = "", t = "y"
Output: "y"

Example 3:
Input: s = "a", t = "aa"
Output: "a"

Example 4:
Input: s = "ae", t = "aea"
Output: "a"

Constraints:
`0 <= s.length <= 1000`
`t.length == s.length + 1`
`s` and `t` consist of lower-case English letters.


Write code that fits the following template. Please put this program in a json object as the value corresponding to the key 'code'. The program should continue below the following lines:
class Solution:
    def findTheDifference(self, s: str, t: str) -> str:
        
